Synthetic Data Applications in Finance

Synthetic data has made tremendous strides in various commercial settings including finance, healthcare, and virtual reality. We present a broad overview of prototypical applications of synthetic data in the financial sector and in particular provide richer details for a few select ones. These cover a wide variety of data modalities including tabular, time-series, event-series, and unstructured arising from both markets and retail financial applications. Since finance is a highly regulated industry, synthetic data is a potential approach for dealing with issues related to privacy, fairness, and explainability. Various metrics are utilized in evaluating the quality and effectiveness of our approaches in these applications. We conclude with open directions in synthetic data in the context of the financial domain.

==> template/mcupdate.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mcupdate.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{433.21909145bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74865466)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mcupdate.pdf}}%
    \put(0.54870494,0.72760945){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$S_t$}}}}%
    \put(0.76980668,0.62225202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$R_{t+1}$}}}}%
    \put(0.79750561,0.22159682){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$S_{t+2}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mcupdate.pdf}}%
    \put(0.78439892,0.05058198){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$S_T$}}}}%
    \put(0.76,0.00368089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(terminal state)}}}%
    \put(0.71488519,0.39809788){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$R_{t+2}$}}}}%
    \put(0.50262069,0.51161681){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$S_{t+1}$}}}}%
    \put(0.81702723,0.14138188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$R_{T}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{mcupdate.pdf}}%
  \end{picture}%
\endgroup%


==> template/tdupdate.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tdupdate.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{433.21909145bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73672558)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tdupdate.pdf}}%
    \put(0.54870494,0.71568037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$S_t$}}}}%
    \put(0.76980668,0.61032293){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$R_{t+1}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{tdupdate.pdf}}%
    \put(0.78439892,0.04965289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$S_T$}}}}%
    \put(0.765,0.0036518){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(terminal state)}}}%
    \put(0.50262069,0.49968773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$S_{t+1}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{tdupdate.pdf}}%
  \end{picture}%
\endgroup%

